The independence and clique cover numbers of the squarefree graph

We determine the largest subset $A\subseteq \{1,\dotsc,n\}$ such that for all $a,b\in A$, the product $ab$ is not squarefree. Specifically, the maximum size is achieved by the complement of the odd squarefree numbers. This resolves a problem of Paul Erd\H{o}s and Andr\'as S\'ark\"ozy from 1992.

==> data.txt <==
0,0
0.2076,0
0.4672,0
0.4677,0.0001
0.4829,0.0001
0.4834,0.0002
0.4921,0.0002
0.4926,0.0003
0.4976,0.0003
0.4981,0.0004
0.5011,0.0004
0.5016,0.0006
0.5021,0.0006
0.5026,0.0007
0.5066,0.0007
0.5071,0.0008
0.5076,0.0008
0.5081,0.0009
0.5097,0.0009
0.5102,0.001
0.5143,0.001
0.5148,0.0011
0.5163,0.0011
0.5169,0.0012
0.5174,0.0012
0.5179,0.0013
0.5194,0.0013
0.52,0.0014
0.521,0.0014
0.5215,0.0015
0.5236,0.0015
0.5241,0.0016
0.5257,0.0016
0.5262,0.0017
0.5283,0.0017
0.5289,0.0018
0.5294,0.0018
0.5299,0.0019
0.5305,0.0019
0.531,0.002
0.5315,0.002
0.5321,0.0021
0.5326,0.0021
0.5331,0.0022
0.5337,0.0022
0.5342,0.0023
0.5347,0.0023
0.5353,0.0024
0.5363,0.0024
0.5369,0.0025
0.5374,0.0025
0.5379,0.0026
0.5385,0.0026
0.539,0.0027
0.5396,0.0027
0.5401,0.0028
0.5406,0.0029
0.5412,0.003
0.5417,0.003
0.5423,0.0031
0.5428,0.0032
0.5434,0.0033
0.5439,0.0034
0.5444,0.0035
0.545,0.0036
0.5455,0.0037
0.5461,0.0039
0.5466,0.0041
0.5472,0.006
0.5477,0.006
0.5483,0.0061
0.5488,0.0061
0.5494,0.0062
0.551,0.0062
0.5516,0.0063
0.5521,0.0063
0.5527,0.0064
0.5538,0.0064
0.5543,0.0065
0.5554,0.0065
0.556,0.0066
0.5571,0.0066
0.5577,0.0067
0.5582,0.0067
0.5588,0.0068
0.5593,0.0069
0.5599,0.0069
0.5605,0.007
0.561,0.0071
0.5621,0.0071
0.5627,0.0072
0.5633,0.0072
0.5638,0.0073
0.5644,0.0073
0.565,0.0074
0.5655,0.0075
0.5661,0.0076
0.5667,0.0076
0.5672,0.0077
0.5678,0.0078
0.5684,0.0079
0.5689,0.008
0.5695,0.0081
0.5701,0.0082
0.5706,0.0083
0.5712,0.0084
0.5718,0.0086
0.5724,0.0088
0.5729,0.01
0.5735,0.0101
0.5741,0.0101
0.5746,0.0102
0.5752,0.0103
0.5758,0.0104
0.5764,0.0105
0.5769,0.0106
0.5775,0.0106
0.5781,0.0107
0.5787,0.0108
0.5793,0.011
0.5798,0.0111
0.5804,0.0122
0.581,0.0123
0.5816,0.0124
0.5827,0.0124
0.5833,0.0125
0.5839,0.0126
0.5845,0.0127
0.5851,0.0128
0.5857,0.0128
0.5863,0.0129
0.5868,0.013
0.5874,0.0131
0.588,0.0132
0.5886,0.0133
0.5892,0.0135
0.5898,0.0137
0.5904,0.0145
0.591,0.0146
0.5916,0.0147
0.5921,0.0148
0.5927,0.015
0.5933,0.0151
0.5939,0.0159
0.5945,0.016
0.5951,0.0161
0.5957,0.0162
0.5963,0.0163
0.5969,0.0164
0.5975,0.0165
0.5981,0.0167
0.5987,0.0168
0.5993,0.0175
0.5999,0.0177
0.6005,0.0178
0.6011,0.018
0.6017,0.019
0.6023,0.0191
0.6029,0.0192
0.6035,0.0194
0.6041,0.0195
0.6047,0.0201
0.6053,0.0203
0.6059,0.0208
0.6065,0.0209
0.6071,0.0211
0.6077,0.0212
0.6084,0.0214
0.609,0.022
0.6096,0.0228
0.6102,0.0233
0.6108,0.0234
0.6114,0.0238
0.612,0.0242
0.6126,0.0243
0.6132,0.0245
0.6139,0.0249
0.6145,0.025
0.6151,0.0256
0.6157,0.0258
0.6163,0.0261
0.6169,0.0267
0.6175,0.027
0.6182,0.0275
0.6188,0.0278
0.6194,0.0285
0.62,0.0294
0.6206,0.0299
0.6213,0.0305
0.6219,0.0312
0.6225,0.0318
0.6231,0.0327
0.6238,0.0342
0.6244,0.0356
0.625,0.049
0.6256,0.049
0.6263,0.0491
0.6269,0.0491
0.6275,0.0492
0.6281,0.0493
0.6288,0.0494
0.6294,0.0499
0.63,0.0499
0.6307,0.05
0.6313,0.0501
0.6319,0.0502
0.6325,0.0503
0.6332,0.0504
0.6338,0.0505
0.6344,0.0509
0.6351,0.051
0.6357,0.0512
0.6364,0.0516
0.637,0.0517
0.6376,0.0518
0.6383,0.0519
0.6389,0.0525
0.6395,0.0529
0.6402,0.053
0.6408,0.0533
0.6415,0.0534
0.6421,0.0537
0.6427,0.054
0.6434,0.0542
0.644,0.0543
0.6447,0.0546
0.6453,0.0547
0.646,0.0551
0.6466,0.0553
0.6473,0.0555
0.6479,0.056
0.6486,0.0562
0.6492,0.0566
0.6499,0.0572
0.6505,0.0577
0.6512,0.0579
0.6518,0.0583
0.6525,0.0588
0.6531,0.0593
0.6538,0.0601
0.6544,0.0607
0.6551,0.0615
0.6557,0.0625
0.6564,0.0721
0.657,0.0722
0.6577,0.0723
0.6584,0.0727
0.659,0.0731
0.6597,0.0731
0.6603,0.0732
0.661,0.0733
0.6617,0.0737
0.6623,0.0738
0.663,0.0739
0.6637,0.074
0.6643,0.0741
0.665,0.0744
0.6656,0.0745
0.6663,0.0748
0.667,0.075
0.6676,0.0753
0.6683,0.0755
0.669,0.0761
0.6697,0.0762
0.6703,0.0765
0.671,0.0766
0.6717,0.0769
0.6723,0.077
0.673,0.0775
0.6737,0.0779
0.6744,0.0781
0.675,0.0784
0.6757,0.0786
0.6764,0.0788
0.6771,0.0791
0.6777,0.0797
0.6784,0.08
0.6791,0.0806
0.6798,0.0808
0.6805,0.0812
0.6811,0.0814
0.6818,0.0819
0.6825,0.0822
0.6832,0.0827
0.6839,0.083
0.6845,0.0835
0.6852,0.084
0.6859,0.0847
0.6866,0.0853
0.6873,0.0862
0.688,0.0925
0.6887,0.0931
0.6894,0.0934
0.69,0.0936
0.6907,0.0942
0.6914,0.0944
0.6921,0.0948
0.6928,0.0954
0.6935,0.0958
0.6942,0.0962
0.6949,0.0968
0.6956,0.0973
0.6963,0.0981
0.697,0.1034
0.6977,0.1037
0.6984,0.1039
0.6991,0.1044
0.6998,0.1046
0.7005,0.1049
0.7012,0.1052
0.7019,0.1055
0.7026,0.1059
0.7033,0.1062
0.704,0.1066
0.7047,0.107
0.7054,0.1076
0.7061,0.108
0.7068,0.1087
0.7075,0.1093
0.7082,0.11
0.7089,0.1143
0.7096,0.115
0.7103,0.1154
0.7111,0.1159
0.7118,0.1164
0.7125,0.1172
0.7132,0.1209
0.7139,0.1214
0.7146,0.1218
0.7153,0.1221
0.7161,0.1225
0.7168,0.123
0.7175,0.1235
0.7182,0.1242
0.7189,0.1274
0.7196,0.1278
0.7204,0.1284
0.7211,0.1288
0.7218,0.1295
0.7225,0.13
0.7233,0.1307
0.724,0.1312
0.7247,0.1321
0.7254,0.1349
0.7261,0.136
0.7269,0.1386
0.7276,0.1393
0.7283,0.14
0.7291,0.141
0.7298,0.1472
0.7305,0.1478
0.7312,0.1502
0.732,0.1508
0.7327,0.153
0.7334,0.1536
0.7342,0.1556
0.7349,0.1574
0.7357,0.158
0.7364,0.1585
0.7371,0.1603
0.7379,0.1608
0.7386,0.1637
0.7393,0.1642
0.7401,0.166
0.7408,0.1683
0.7416,0.1698
0.7423,0.172
0.743,0.1733
0.7438,0.1763
0.7445,0.1776
0.7453,0.1804
0.746,0.1828
0.7468,0.1863
0.7475,0.189
0.7483,0.1931
0.749,0.198
0.7498,0.2049
0.7505,0.2716
0.7513,0.2717
0.752,0.2719
0.7528,0.272
0.7535,0.2722
0.7543,0.2725
0.755,0.2727
0.7558,0.2729
0.7565,0.2731
0.7573,0.2734
0.7581,0.2737
0.7588,0.274
0.7596,0.2742
0.7603,0.2745
0.7611,0.2748
0.7619,0.2752
0.7626,0.2758
0.7634,0.2763
0.7641,0.28
0.7649,0.2802
0.7657,0.2804
0.7664,0.2805
0.7672,0.2809
0.768,0.2811
0.7687,0.2815
0.7695,0.2816
0.7703,0.2819
0.7711,0.2822
0.7718,0.2825
0.7726,0.283
0.7734,0.2834
0.7741,0.2866
0.7749,0.2869
0.7757,0.2871
0.7765,0.2872
0.7772,0.2874
0.778,0.2876
0.7788,0.2879
0.7796,0.2881
0.7804,0.2883
0.7811,0.2885
0.7819,0.2888
0.7827,0.2891
0.7835,0.2894
0.7843,0.2896
0.7851,0.29
0.7858,0.2905
0.7866,0.2911
0.7874,0.2936
0.7882,0.294
0.789,0.2942
0.7898,0.2945
0.7906,0.2949
0.7914,0.2953
0.7922,0.2977
0.7929,0.298
0.7937,0.2983
0.7945,0.2985
0.7953,0.2989
0.7961,0.2992
0.7969,0.2997
0.7977,0.3
0.7985,0.3006
0.7993,0.3026
0.8001,0.3031
0.8009,0.3035
0.8017,0.3041
0.8025,0.3069
0.8033,0.3073
0.8041,0.3077
0.8049,0.3082
0.8057,0.31
0.8065,0.3104
0.8073,0.3119
0.8082,0.3123
0.809,0.3127
0.8098,0.3131
0.8106,0.3135
0.8114,0.3141
0.8122,0.3157
0.813,0.3183
0.8138,0.3197
0.8146,0.3201
0.8155,0.3213
0.8163,0.3226
0.8171,0.3229
0.8179,0.3233
0.8187,0.3245
0.8195,0.3249
0.8204,0.3266
0.8212,0.3271
0.822,0.3282
0.8228,0.3298
0.8237,0.3308
0.8245,0.3323
0.8253,0.3333
0.8261,0.3354
0.827,0.3378
0.8278,0.3396
0.8286,0.3411
0.8294,0.3433
0.8303,0.3451
0.8311,0.3476
0.8319,0.3521
0.8328,0.3564
0.8336,0.3965
0.8344,0.3967
0.8353,0.3969
0.8361,0.3971
0.8369,0.3973
0.8378,0.3976
0.8386,0.399
0.8395,0.3991
0.8403,0.3993
0.8411,0.3996
0.842,0.3998
0.8428,0.4
0.8437,0.4003
0.8445,0.4005
0.8454,0.4009
0.8462,0.4021
0.847,0.4025
0.8479,0.4036
0.8487,0.4039
0.8496,0.4042
0.8504,0.4046
0.8513,0.4062
0.8521,0.4066
0.853,0.4076
0.8538,0.4079
0.8547,0.4088
0.8556,0.4091
0.8564,0.4101
0.8573,0.4109
0.8581,0.4112
0.859,0.4115
0.8598,0.4124
0.8607,0.4128
0.8616,0.4141
0.8624,0.4144
0.8633,0.4153
0.8642,0.4164
0.865,0.4173
0.8659,0.4193
0.8668,0.42
0.8676,0.4214
0.8685,0.4221
0.8694,0.4234
0.8702,0.4246
0.8711,0.4271
0.872,0.4283
0.8728,0.4301
0.8737,0.4323
0.8746,0.4355
0.8755,0.4642
0.8763,0.4645
0.8772,0.4656
0.8781,0.4658
0.879,0.4668
0.8799,0.4669
0.8807,0.4672
0.8816,0.4674
0.8825,0.4684
0.8834,0.4685
0.8843,0.4687
0.8851,0.469
0.886,0.4692
0.8869,0.4701
0.8878,0.4703
0.8887,0.4711
0.8896,0.4714
0.8905,0.4723
0.8914,0.4725
0.8923,0.4728
0.8932,0.4735
0.894,0.4738
0.8949,0.4745
0.8958,0.4749
0.8967,0.4757
0.8976,0.4774
0.8985,0.4777
0.8994,0.478
0.9003,0.4791
0.9012,0.4794
0.9021,0.4803
0.903,0.4806
0.9039,0.4813
0.9048,0.4826
0.9057,0.4837
0.9066,0.4848
0.9076,0.4854
0.9085,0.4868
0.9094,0.4876
0.9103,0.4886
0.9112,0.4899
0.9121,0.4913
0.913,0.4927
0.9139,0.4945
0.9148,0.4961
0.9158,0.4988
0.9167,0.5176
0.9176,0.5181
0.9185,0.5191
0.9194,0.5196
0.9204,0.5211
0.9213,0.5216
0.9222,0.5226
0.9231,0.5233
0.924,0.5246
0.925,0.5257
0.9259,0.527
0.9268,0.5287
0.9277,0.5309
0.9287,0.5468
0.9296,0.5477
0.9305,0.5481
0.9315,0.5485
0.9324,0.5491
0.9333,0.5498
0.9343,0.5505
0.9352,0.5513
0.9361,0.5522
0.9371,0.553
0.938,0.5542
0.9389,0.5551
0.9399,0.5561
0.9408,0.5569
0.9418,0.5584
0.9427,0.5598
0.9436,0.5619
0.9446,0.5745
0.9455,0.5754
0.9465,0.5765
0.9474,0.5776
0.9484,0.5789
0.9493,0.5804
0.9503,0.5916
0.9512,0.5921
0.9522,0.593
0.9531,0.5935
0.9541,0.5947
0.955,0.5954
0.956,0.5965
0.957,0.5978
0.9579,0.5992
0.9589,0.6087
0.9598,0.6092
0.9608,0.6103
0.9618,0.611
0.9627,0.612
0.9637,0.6131
0.9646,0.6142
0.9656,0.6157
0.9666,0.6172
0.9675,0.6254
0.9685,0.6268
0.9695,0.6342
0.9704,0.6351
0.9714,0.6362
0.9724,0.6374
0.9734,0.6391
0.9743,0.6456
0.9753,0.6472
0.9763,0.6532
0.9773,0.6547
0.9782,0.6607
0.9792,0.666
0.9802,0.667
0.9812,0.6685
0.9822,0.6736
0.9831,0.6751
0.9841,0.683
0.9851,0.6845
0.9861,0.6892
0.9871,0.6961
0.9881,0.7002
0.9891,0.7062
0.99,0.7099
0.991,0.7188
0.992,0.7222
0.993,0.7298
0.994,0.7366
0.995,0.7466
0.996,0.7542
0.997,0.7655
0.998,0.78
0.999,0.8003
1,1
